SimWorld: An Open-ended Realistic Simulator for Autonomous Agents in Physical and Social Worlds

While LLM/VLM-powered AI agents have advanced rapidly in math, coding, and computer use, their applications in complex physical and social environments remain challenging. Building agents that can survive and thrive in the real world (for example, by autonomously earning income or running a business) requires massive-scale interaction, reasoning, training, and evaluation across diverse embodied scenarios. However, existing world simulators for such development fall short: they often rely on limited hand-crafted environments, simulate simplified game-like physics and social rules, and lack native support for LLM/VLM agents. We introduce SimWorld, a new simulator built on Unreal Engine 5, designed for developing and evaluating LLM/VLM agents in rich, real-world-like settings. SimWorld offers three core capabilities: (1) realistic, open-ended world simulation, including accurate physical and social dynamics and language-driven procedural environment generation; (2) a rich interface for LLM/VLM agents, with multimodal world inputs and open-vocabulary actions at varying levels of abstraction; and (3) diverse and extensible physical and social reasoning scenarios that are easily customizable by users. We demonstrate SimWorld by deploying frontier LLM agents (e.g., GPT-4o, Gemini-2.5-Flash, Claude-3.5, and DeepSeek-Prover-V2) on long-horizon multi-agent delivery tasks involving strategic cooperation and competition. The results reveal distinct reasoning patterns and limitations across models. We open-source SimWorld and hope it becomes a foundational platform for advancing real-world agent intelligence across disciplines: https://simworld.org.

==> prompts/agent_choices_reasonings.txt <==
Prompt: You are currently at ...
Action: Turn around
Reasoning: The relative angle to the next waypoint is 144.77 degrees, which is greater than 15 degrees. So I need to turn to face the next waypoint. The path to the waypoint is clear based on the images.

Prompt: You are currently at ...
Action: Step forward
Reasoning: I am facing the next waypoint (relative angle 0.77 degrees) and the path is clear. My last action was a turn, so now I should move forward. The distance to the waypoint is 948.68 cm, and my speed is 200 cm/s, so I can reach it in 4.74 seconds, which is within the allowed duration.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The relative angle to the next waypoint is -16.89 degrees. Since the absolute value of this angle (16.89) is greater than the 15-degree threshold, I need to adjust my direction. The negative sign indicates the waypoint is to my left, so I will turn counter-clockwise. The current view shows no obstacles directly in the path to the waypoint. My last action was stepping forward, so a turn action is not repetitive.

Prompt: You are currently at ...
Action: Step forward
Reasoning: I am facing the next waypoint (relative angle -0.89 degrees). The path is clear. My last action was turning, so I should move forward now. The distance to the waypoint is 896.46 cm, and my speed is 200 cm/s, so the time to reach is 896.46 / 200 = 4.48 seconds.

Prompt: You are currently at ...
Action: Step forward
Reasoning: The path to the next waypoint is clear and I am facing it. The relative angle is small (-2.55 degrees), so no turn is needed. I will step forward to get closer to the waypoint.

Prompt: You are currently at ...
Action: Step forward
Reasoning: The path to the next waypoint is clear, and the relative angle is small (-7.56 degrees). Therefore, I will step forward towards the waypoint. The time to reach the waypoint at 200 cm/s is approximately 4.5 seconds, which is within the allowed duration.

Prompt: You are currently at ...
Action: Turn around
Reasoning: My current target waypoint is Vector(x=-1850.0, y=-4800.0), which I selected in my previous action. The relative angle to this waypoint is 179.06 degrees. This is significantly greater than the 15-degree threshold, indicating I am facing almost directly opposite to the waypoint. The current visual information shows a tree immediately in front of me, blocking my current path. By turning 179.06 degrees to the right (clockwise, as the relative angle is positive), I will align myself with the waypoint. The tree currently in front will then be behind me. According to the guidelines, if the last action was choosing a new waypoint, I should attempt to move towards it. Turning to face it is the first step. This action does not violate rules against repeated waypoint selection or consecutive turns, as my action history is CHOOSE_WAYPOINT, TURN, CHOOSE_WAYPOINT, and now TURN.

Prompt: You are currently at ...
Action: Step forward
Reasoning: I am currently facing the next waypoint (Vector(x=-1850.0, y=-4800.0)) with a relative angle of 0.06 degrees, which is well within the 15-degree tolerance. The current view shows that the path to the waypoint is clear. My last action was a turn, and prior to that I chose a new waypoint and turned. To make progress and avoid repeated turns, I should now move forward. The next waypoint is 118.72 cm away. The instructions state that a step duration of 1-5 seconds is acceptable. Therefore, I will choose to step forward for 1.0 second. At a speed of 200 cm/s, this means I will move 200 cm, which will overshoot the current waypoint. This is acceptable given the duration constraint, and the system will provide a new state afterwards.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The relative angle to the next waypoint is 77.64 degrees, which is greater than 15 degrees. Therefore, I need to turn to face the waypoint. Since the angle is positive, I will turn right (clockwise).

Prompt: You are currently at ...
Action: Choose waypoint
Reasoning: The current next waypoint Vector(x=-1550.0, y=-3900.0) is blocked by a barrier visible in the current view. I am choosing a new waypoint Vector(x=-1250.0, y=-3900.0), which is to the right of the current blocked path. Visual inspection suggests this path might be clearer.

Prompt: You are currently at ...
Action: Turn around
Reasoning: My last action was choosing a new waypoint. The current waypoint is Vector(x=-1250.0, y=-3900.0). The relative angle to this waypoint is -15.62 degrees. Since the absolute value of the relative angle (15.62 degrees) is greater than the 15-degree threshold, I need to turn to face the waypoint. The negative angle indicates the waypoint is to my left, so I will turn counter-clockwise by 15.62 degrees. The current view shows no immediate obstacles in that direction.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The last action was choosing a new waypoint. The current waypoint is Vector(x=-1550.0, y=-3900.0). The relative angle to this waypoint is 15.64 degrees, which is greater than the 15-degree threshold for turning. The waypoint is to my right, so I need to turn clockwise. The path to the waypoint appears clear from the current view.

Prompt: You are currently at ...
Action: Step forward
Reasoning: I am facing the next waypoint (relative angle 0.64 degrees) and it is not blocked. My last action was a turn, and before that I chose a new waypoint. Therefore, I should now move towards the current waypoint. The distance is 928.38 cm and speed is 200 cm/s, so it would take about 4.64 seconds to reach it. I will step forward for 4.5 seconds.

Prompt: You are currently at ...
Action: Choose waypoint
Reasoning: The current next waypoint Vector(x=-1550.0, y=-3900.0) is visibly blocked by a construction barrier. I am choosing a new waypoint, Vector(x=-1850.0, y=-3900.0), which is to the left of the current blocked waypoint and appears to offer a clear path around the barrier based on the current view.

Prompt: You are currently at ...
Action: Choose waypoint
Reasoning: My last action was choosing a new waypoint. The current next waypoint Vector(x=-1850.0, y=-3900.0) is 19.41 degrees to my right. The current view shows a barrier to the right, which likely blocks this waypoint. Therefore, I will choose a new waypoint that is to the left of the current one and the barrier, which is Vector(x=-2300.0, y=-3900.0).

Prompt: You are currently at ...
Action: Step forward
Reasoning: I am facing the next waypoint (relative angle 0.78 degrees), and the path appears clear based on the current and previous views. My last action was a turn, preceded by choosing a new waypoint. According to the rules, I should now move towards the current waypoint. I will step forward for 5.0 seconds to get closer to the waypoint, which is 1046.26 cm away and my speed is 200 cm/s.

Prompt: You are currently at ...
Action: Turn around
Reasoning: My last action was choosing a new waypoint. The current waypoint is not blocked. The relative angle to the waypoint is -24.59 degrees, which is greater than 15 degrees. Therefore, I need to turn left to face the waypoint.

Prompt: You are currently at ...
Action: Choose waypoint
Reasoning: The current waypoint Vector(x=-1850.0, y=-3900.0) is blocked by a construction barrier visible in the current view. Therefore, a new waypoint needs to be chosen. Vector(x=-1550.0, y=-3900.0) is selected as it is to the right of the barrier, requires a moderate turn (+19.3 degrees), and progresses towards the final destination. The right side appears more open based on the image.

Prompt: You are currently at ...
Action: Turn around
Reasoning: My last action was choosing a new waypoint. The relative angle to the current waypoint is -19.36 degrees, which is greater than 15 degrees. Therefore, I need to turn to face the waypoint. The obstacle in the view is distant and does not immediately block the path for turning.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The last action was choosing a new waypoint. The current waypoint is not blocked based on the visual information. The relative angle to the next waypoint is -16.62 degrees, which is greater than the 15-degree threshold for turning. Therefore, I will turn left by 16.62 degrees to align with the next waypoint.

Prompt: You are currently at ...
Action: Step forward
Reasoning: The next waypoint is 441.28 cm away and the relative angle is -1.47 degrees, which is small. The path appears clear from the current and previous views. The last action was stepping forward, so continuing to move towards the waypoint is appropriate. The calculated duration to reach the waypoint is 2.2 seconds, which is within the acceptable range.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The relative angle to the next waypoint is 47.34 degrees, which is greater than 15 degrees. Therefore, I need to turn to face the waypoint. The waypoint is to my right, so I will turn clockwise.

Prompt: You are currently at ...
Action: Step forward
Reasoning: My last action was to turn towards the waypoint. I am now facing the waypoint (relative angle 0.34 degrees). The path to the waypoint appears clear in both current and previous views. The distance to the waypoint is 939.89 cm. At a speed of 200 cm/s, it would take about 4.7 seconds. I will step forward for 4.5 seconds, which is within the 1-5 second limit and will get me close to the waypoint.

Prompt: You are currently at ...
Action: Step forward
Reasoning: The relative angle to the next waypoint is -10.52 degrees, which is within the 15-degree tolerance, so I am roughly facing it. The current view shows a clear path to the waypoint. My last action was stepping forward, so I should continue moving towards the waypoint. The distance to the waypoint is 1347.75 cm. Stepping forward for 4.0 seconds at 200 cm/s will cover 800 cm, bringing me closer to the waypoint without exceeding the maximum step duration of 5 seconds.

Prompt: You are currently at ...
Action: Turn around
Reasoning: The relative angle to the next waypoint is -37.09 degrees. Since this deviation is greater than 15 degrees, I need to turn to face the waypoint. The negative angle indicates a turn to the left (counter-clockwise).


